Hopf-Frobenius Algebras and a Simpler Drinfeld Double

The zx-calculus and related theories are based on so-called interacting Frobenius algebras, where a pair of dagger-special commutative Frobenius algebras jointly form a pair of Hopf algebras. In this setting we introduce a generalisation of this structure, Hopf-Frobenius algebras, starting from a single Hopf algebra which is not necessarily commutative or cocommutative. We provide a few necessary and sufficient conditions for a Hopf algebra to be a Hopf-Frobenius algebra, and show that every Hopf algebra in the category of finite dimensional vector spaces is a Hopf-Frobenius algebra. In addition, we show that this construction is unique up to an invertible scalar. Due to this fact, Hopf-Frobenius algebras provide two canonical notions of duality, and give us a "dual" Hopf algebra that is isomorphic to the usual dual Hopf algebra in a compact closed category. We use this isomorphism to construct a Hopf algebra isomorphic to the Drinfeld double, but has a much simpler presentation.

==> circuits.tikzstyles <==
\tikzstyle{box}=[rectangle,fill=white,draw=black,thin]

\tikzstyle{H box}=[box,execute at end node={$H$}]

\tikzstyle{Z box}=[box,execute at end node={$Z$}]
\tikzstyle{Zp box}=[box,execute at end node={$Z_\pi$}]
\tikzstyle{Zpp box}=[box,execute at end node={$Z_\frac{\pi}{2}$}]
\tikzstyle{Za box}=[box,execute at end node={$Z_\alpha$}]
\tikzstyle{Zb box}=[box,execute at end node={$Z_\beta$}]

\tikzstyle{X box}=[box,execute at end node={$X$}]
\tikzstyle{Xp box}=[box,execute at end node={$X_\pi$}]
\tikzstyle{Xpp box}=[box,execute at end node={$X_\frac{\pi}{2}$}]
\tikzstyle{Xa box}=[box,execute at end node={$X_\alpha$}]
\tikzstyle{Xb box}=[box,execute at end node={$X_\beta$}]

\tikzstyle{keto box}=[execute at end node={$\ket{0}$}]
\tikzstyle{keti box}=[execute at end node={$\ket{1}$}]
\tikzstyle{ketp box}=[execute at end node={$\ket{\!+\!}$}]
\tikzstyle{ketm box}=[execute at end node={$\ket{\!-\!}$}]


\tikzstyle{Mx box}=[box,execute at end node={$M_{X}$}]
\tikzstyle{Mo box}=[box,execute at end node={$M_{\pm}$}]
\tikzstyle{Ma box}=[box,execute at end node={$M_{\pm\alpha}$}]
\tikzstyle{Mb box}=[box,execute at end node={$M_{\pm\beta}$}]


\tikzstyle{ctrl vertex}=[circle,fill=black,minimum size=2.0mm,inner sep=0.3mm]
\tikzstyle{target vertex}=[oplus,draw=black,thick,minimum size=4.0mm,inner sep=0]

\tikzstyle{ellipses}=[execute at end node={\small{...}}]


==> figures/antipode.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=antipode] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=none] (2) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge] (1.center) to (0);
		\draw [style=directed edge] (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bialg-bone.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=green vertex] (0) at (0, 0.25) {};
		\node [style=red vertex] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/f-dual-map.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11) at (0, 1) {};
		\node [style=none] (13) at (0, -1) {};
		\node [style=box] (14) at (0, 0) {$f^*$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dedge] (14) to (11.center);
		\draw [style=dedge] (13.center) to (14);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/green-cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=green vertex] (0) at (0, 0) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge, bend right=45] (0) to (1.center);
		\draw [style=directed edge, bend left=45] (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/green-cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=green vertex] (0) at (0, -0.5) {};
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge, bend right=45] (1.center) to (0);
		\draw [style=directed edge, bend left=45] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/green-unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=green vertex] (0) at (0, 0) {};
		\node [style=none] (3) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge] (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hopf-is-frob/admits-Frobenius-proof-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=green vertex] (0) at (-0.25, -0.25) {};
		\node [style=none] (1) at (-0.25, 0.25) {};
		\node [style=none] (2) at (0.25, 0.25) {};
		\node [style=none] (3) at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hopf-is-frob/pre-integral.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red vertex] (0) at (-0.25, -0.5) {};
		\node [style=green vertex] (1) at (0, 0) {};
		\node [style=none] (2) at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (1) to (0);
		\draw [bend left] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (0.25, 0) {$A$};
		\node [style=none] (11) at (0, -1) {};
		\node [style=none] (13) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge] (13.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (0.25, 0) {$B$};
		\node [style=none] (11) at (0, -1) {};
		\node [style=none] (13) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge] (13.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identity_1.tikz <==
\begin{tikzpicture}[halfsize]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1.5) {};
		\node [style=none] (1) at (0, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/red-cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red vertex] (0) at (0, 0) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge, bend right=45] (0) to (1.center);
		\draw [style=directed edge, bend left=45] (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/red-counit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red vertex] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/red-cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=red vertex] (0) at (0, -0.5) {};
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge, bend right=45] (1.center) to (0);
		\draw [style=directed edge, bend left=45] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> zxcliff.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green vertex}=[green, vertex, tikzit fill=green]
\tikzstyle{green smallvertex}=[green, smallvertex, tikzit fill=green]
\tikzstyle{red vertex}=[red, vertex, font={\color{white}\boldmath}, tikzit fill=red]
\tikzstyle{red smallvertex}=[red, smallvertex, tikzit fill=red]
\tikzstyle{hadamard vertex}=[shape=rectangle, fill=yellow, draw=black, execute at end node={\tiny H}]
\tikzstyle{smallhadamard vertex}=[shape=rectangle, fill=yellow, draw=black, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]
\tikzstyle{boundary vertex}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=black]
\tikzstyle{gpp}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle +}}$}, tikzit fill=green]
\tikzstyle{gpi}=[green smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\pi}}$}}, tikzit fill=green]
\tikzstyle{gmm}=[green smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle -}}$}, tikzit fill=green]
\tikzstyle{rpp}=[red smallvertex, inner sep=-0.5mm, execute at end node={${\displaystyle\color{white}\mathbf{+}}$}, tikzit fill=red]
\tikzstyle{rpi}=[red smallvertex, inner sep=-0.5mm, execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\color{white}\pi}}$}}, tikzit fill=red]
\tikzstyle{rmm}=[red smallvertex, inner sep=-0.5mm, execute at end node={$\mathbf{{\displaystyle\color{white}-}}$}, tikzit fill=red]
\tikzstyle{boxa}=[box, execute at end node={$a$}]
\tikzstyle{boxb}=[box, execute at end node={$b$}]
\tikzstyle{boxf}=[box, execute at end node={$f$}]
\tikzstyle{antipode}=[fill=none, draw=none, shape=rectangle, tikzit fill=white]
\tikzstyle{antipoded}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{scalar box}=[fill=white, draw=black, shape=rectangle]
\tikzstyle{greenbox}=[green, shape=rectangle, tikzit fill=green, tikzit shape=rectangle]
\tikzstyle{redbox}=[red, shape=rectangle, tikzit fill=red, tikzit shape=rectangle]
\tikzstyle{point}=[draw=black, shape=circle]
\tikzstyle{integral}=[fill=red, draw=black, tikzit shape=triangle, regular polygon sides=3, regular polygon, inner sep=0.4mm, tikzit fill=red]
\tikzstyle{cointegral}=[fill=green, draw=black, tikzit shape=triangle, regular polygon sides=3, regular polygon, inner sep=0.4mm, tikzit fill=green, rotate=180]
\tikzstyle{smallredbox}=[fill=red, draw=black, shape=rectangle, tikzit fill=red, inner sep=0.6mm, minimum height=2.5mm, minimum width=2.5mm]
\tikzstyle{smallgreenbox}=[fill=green, draw=black, shape=rectangle, tikzit fill=green, inner sep=0.6mm, minimum height=2.5mm, minimum width=2.5mm]
\tikzstyle{triangle}=[fill=black, draw=black, tikzit shape=triangle, regular polygon sides=3, regular polygon, inner sep=0.4mm, tikzit fill=black]
\tikzstyle{cotriangle}=[fill=black, draw=black, tikzit shape=triangle, regular polygon sides=3, regular polygon, inner sep=0.4mm, tikzit fill=black, rotate=180]
\tikzstyle{red-iso}=[fill=white, draw=red, shape=rectangle, tikzit draw=red, tikzit fill=white, tikzit shape=rectangle]

% Edge styles
\tikzstyle{hadamard edge}=[-, color=blue, dashed, dash pattern=on 2pt off 0.7pt]
\tikzstyle{brace edge}=[-, tikzit draw=blue, decorate, decoration={brace,amplitude=1mm,raise=-1mm}]
\tikzstyle{directed edge}=[-]
\tikzstyle{dedge}=[-]
\tikzstyle{dash}=[-, dashed]

